Reacting on human stubbornness in human-machine trajectory planning

In this paper, a method for a cooperative trajectory planning between a human and an automation is extended by a behavioral model of the human. This model can characterize the stubbornness of the human, which measures how strong the human adheres to his preferred trajectory. Accordingly, a static model is introduced indicating a link between the force in haptically coupled human-robot interactions and humans's stubbornness. The introduced stubbornness parameter enables an application-independent reaction of the automation for the cooperative trajectory planning. Simulation results in the context of human-machine cooperation in a care application show that the proposed behavioral model can quantitatively estimate the stubbornness of the interacting human, enabling a more targeted adaptation of the automation to the human behavior.

==> img/ROS-nodes_alt.pdf_tex <==
%% Creator: Inkscape 1.2.2 (732a01da63, 2022-12-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ROS-nodes_alt.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{518.99669892bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.29046656)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/ROS-nodes_alt.pdf}}%
    \put(0.25877,0.23133552){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Trajectory\\planning\\robot\end{tabular}}}}%
    \put(0.25666021,0.08598435){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Motion\\estimation\\human\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{img/ROS-nodes_alt.pdf}}%
    \put(0.49699043,0.15784658){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Negotiation\\of motion\\primitives\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{img/ROS-nodes_alt.pdf}}%
    \put(0.76728194,0.16940736){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Calculation\\of robot\\control\\variables\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{img/ROS-nodes_alt.pdf}}%
    \put(0.12371138,0.22471356){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}global path\end{tabular}}}}%
    \put(0.09336434,0.08020396){\color[rgb]{0,0,0}\makebox(0,0)[tl]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\boldsymbol{F}_\text{Int}$\end{tabular}}}}%
    \put(0.41758094,0.2259893){\color[rgb]{0,0,0}\makebox(0,0)[tl]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathfrak{T}_\text{R}^*$\end{tabular}}}}%
    \put(0.62515966,0.15245876){\color[rgb]{0,0,0}\makebox(0,0)[tl]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathfrak{T}_\text{R}$\end{tabular}}}}%
    \put(0.87949678,0.15245876){\color[rgb]{0,0,0}\makebox(0,0)[tl]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\boldsymbol{u}_\text{R}$\end{tabular}}}}%
    \put(0.40839528,0.07153338){\color[rgb]{0,0,0}\makebox(0,0)[tl]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{\mathfrak{T}}_\text{H}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{img/ROS-nodes_alt.pdf}}%
    \put(0.58180678,0.01517464){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Trajectory level\end{tabular}}}}%
    \put(0.87245171,0.01645039){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Action level\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> img/ROS-nodes_neu.pdf_tex <==
%% Creator: Inkscape 1.2.2 (732a01da63, 2022-12-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ROS-nodes_neu.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{518.80772759bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.25252369)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ROS-nodes_neu.pdf}}%
    \put(0.25886426,0.21523047){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Trajectory\\planning\\robot\end{tabular}}}}%
    \put(0.25886426,0.07066814){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Motion\\estimation\\human\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ROS-nodes_neu.pdf}}%
    \put(0.49717146,0.14171476){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Negotiation\\of motion\\primitives\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ROS-nodes_neu.pdf}}%
    \put(0.76756142,0.144606){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Calculation\\of robot\\velocity\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ROS-nodes_neu.pdf}}%
    \put(0.12375644,0.20860609){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}global path\end{tabular}}}}%
    \put(0.1338758,0.06404386){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$F_\text{Int}$\end{tabular}}}}%
    \put(0.41773305,0.2098823){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\boldsymbol{p}_\text{R}^*$\end{tabular}}}}%
    \put(0.62538737,0.13632498){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\boldsymbol{p}$\end{tabular}}}}%
    \put(0.87981714,0.13632498){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\boldsymbol{v}_\text{R}$\end{tabular}}}}%
    \put(0.40854403,0.06404386){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{\boldsymbol{p}}_\text{H}$\end{tabular}}}}%
    \put(0.40131594,0.02067519){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textcolor{ultramarine}{$\hat{\boldsymbol{o}}_\text{H}$}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> img/ROS-nodes_neu_neu.pdf_tex <==
%% Creator: Inkscape 1.2.2 (732a01da63, 2022-12-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ROS-nodes_neu_neu.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{518.99669892bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.29046656)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/ROS-nodes_neu_neu.pdf}}%
    \put(0.25877,0.23133552){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Trajectory\\planning\\robot\end{tabular}}}}%
    \put(0.25666021,0.08598435){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Motion\\estimation\\human\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{img/ROS-nodes_neu_neu.pdf}}%
    \put(0.40839528,0.08036179){\color[rgb]{0,0,0}\makebox(0,0)[tl]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{\mathfrak{T}}_\text{H}$\end{tabular}}}}%
    \put(0.4011698,0.03700891){\color[rgb]{0,0,0}\makebox(0,0)[tl]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textcolor{myBlue}{$\hat{\boldsymbol{x}}_\text{stubb,H}$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{img/ROS-nodes_neu_neu.pdf}}%
    \put(0.49699043,0.15784658){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Negotiation\\of motion\\primitives\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{img/ROS-nodes_neu_neu.pdf}}%
    \put(0.76728194,0.16940736){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Calculation\\of robot\\control\\variables\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{img/ROS-nodes_neu_neu.pdf}}%
    \put(0.12371138,0.22471356){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}global path\end{tabular}}}}%
    \put(0.09336434,0.08020396){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\boldsymbol{F}_\text{Int}$\end{tabular}}}}%
    \put(0.41758094,0.2259893){\color[rgb]{0,0,0}\makebox(0,0)[tl]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathfrak{T}_\text{A}^*$\end{tabular}}}}%
    \put(0.62515966,0.15245876){\color[rgb]{0,0,0}\makebox(0,0)[tl]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathfrak{T}_\text{A}$\end{tabular}}}}%
    \put(0.87949678,0.15245876){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\boldsymbol{u}_\text{A}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{img/ROS-nodes_neu_neu.pdf}}%
    \put(0.58180678,0.01517464){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Trajectory level\end{tabular}}}}%
    \put(0.87245171,0.01645039){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Action level\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> img/ros-nodes.pdf_tex <==
%% Creator: Inkscape 1.2.2 (732a01da63, 2022-12-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ros-nodes.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{518.80772759bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.25252369)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/ros-nodes.pdf}}%
    \put(0.25886426,0.21523047){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Trajectory\\planning\\robot\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{img/ros-nodes.pdf}}%
    \put(0.49717146,0.14171476){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Negotiation\\of motion\\primitives\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{img/ros-nodes.pdf}}%
    \put(0.76756142,0.144606){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Calculation\\of robot\\velocity\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{img/ros-nodes.pdf}}%
    \put(0.12375644,0.20860609){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}global path\end{tabular}}}}%
    \put(0.1338758,0.06404386){\color[rgb]{0,0,0}\makebox(0,0)[tl]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$F_\text{Int}$\end{tabular}}}}%
    \put(0.41773305,0.2098823){\color[rgb]{0,0,0}\makebox(0,0)[tl]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\boldsymbol{p}_\text{R}^*$\end{tabular}}}}%
    \put(0.62538737,0.13632498){\color[rgb]{0,0,0}\makebox(0,0)[tl]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\boldsymbol{p}$\end{tabular}}}}%
    \put(0.87981714,0.13632498){\color[rgb]{0,0,0}\makebox(0,0)[tl]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\boldsymbol{v}_\text{R}$\end{tabular}}}}%
    \put(0.40854403,0.06404386){\color[rgb]{0,0,0}\makebox(0,0)[tl]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{\boldsymbol{p}}_\text{H}$\end{tabular}}}}%
    \put(0.40131594,0.02067519){\color[rgb]{0,0,0}\makebox(0,0)[tl]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{\boldsymbol{o}}_\text{H}$\end{tabular}}}}%
  \end{picture}%
\endgroup%

